Enumeration and Random Generation of Unlabeled Classes of Graphs: A Practical Study of Cycle Pointing and the Dissymmetry Theorem

Our work studies the enumeration and random generation of unlabeled combinatorial classes of unrooted graphs. While the technique of vertex pointing provides a straightforward procedure for analyzing a labeled class of unrooted graphs by first studying its rooted counterpart, the existence of nontrivial symmetries in the unlabeled case causes this technique to break down. Instead, techniques such as the dissymmetry theorem (of Otter) and cycle pointing (of Bodirsky et al.) have emerged in the unlabeled case, with the former providing an enumeration of the class and the latter providing both an enumeration and an unbiased sampler. In this work, we extend the power of the dissymmetry theorem by showing that it in fact provides a Boltzmann sampler for the class in question. We then present an exposition of the cycle pointing technique, with a focus on the enumeration and random generation of the underlying unpointed class. Finally, we apply cycle pointing to enumerate and implement samplers for the classes of distance-hereditary graphs and three-leaf power graphs.

==> figures/3LP77.txt <==
Z(SC(K(Z, Z, Z), SX(K(Z, Z), SX(Z, SX(Z, K(Z, Z, Z, Z, Z, Z), SX(Z, SX(Z, Z, Z, SX(K(Z, Z, Z), K(Z, Z), Z, Z, Z), SX(Z, K(Z, Z), SX(K(Z, Z), SX(Z, SX(Z, SX(Z, SX(Z, SX(Z, SX(K(Z, Z, Z), Z, SX(Z, SX(K(Z, Z), SX(K(Z, Z), SX(K(Z, Z), Z, Z, Z))))), SX(Z, SX(Z, Z), SX(K(Z, Z), SX(Z, SX(Z, SX(Z, Z)), K(Z, Z), Z)))))), Z, SX(Z, K(Z, Z), SX(K(Z, Z, Z), SX(Z, Z, SX(Z, SX(Z, Z, Z)))))), K(Z, Z)))))))))))

==> figures/3LP82.txt <==
KR(SC(SX(Z, SX(K(Z, Z), SX(Z, Z, SX(Z, SX(Z, K(Z, Z)), SX(K(Z, Z), SX(Z, Z))))), SX(K(Z, Z), Z)), SX(Z, SX(K(Z, Z), SX(Z, SX(K(Z, Z), SX(Z, K(Z, Z))), SX(K(Z, Z), K(Z, Z)))), SX(K(Z, Z, Z), SX(Z, SX(K(Z, Z), SX(Z, SX(Z, SX(K(Z, Z), K(Z, Z), K(Z, Z), SX(Z, SX(Z, SX(K(Z, Z, Z), SX(K(Z, Z), K(Z, Z)), SX(K(Z, Z), Z, SX(Z, SX(Z, SX(K(Z, Z), SX(Z, Z), SX(Z, Z)), SX(Z, K(Z, Z))))), SX(Z, K(Z, Z, Z))), Z))))), SX(Z, K(Z, Z, Z)), Z, Z)), K(Z, Z))), Z), Z, Z)

==> figures/3lptimepairs2000.txt <==
[[8, 1.469], [5, 1.603], [12, 6.880], [6, 5.333], [5, 1.512], [8, 2.951], [8, 5.393], [3, 1.488], [5, 5.441], [4, 2.815], [5, 2.803], [3, 0.43e-1], [5, 2.838], [6, 3.716], [4, 4.140], [8, 9.731], [5, 3.179], [3, 3.293], [9, 4.674], [3, 1.551], [29, 23.029], [30, 19.629], [3, .162], [4, .158], [4, 1.723], [8, 1.536], [3, 9.288], [6, 2.998], [5, 1.344], [3, .159], [106, 64.788], [7, 5.743], [14, 8.315], [8, 3.052], [8, 5.266], [9, 3.824], [12, 10.858], [17, 10.978], [3, 1.344], [39, 22.783], [6, 2.865], [16, 5.223], [3, 15.816], [7, .153], [6, 1.459], [31, 18.448], [23, 13.262], [5, 3.212], [4, 2.620], [9, 6.747], [21, 9.879], [5, 1.501], [3, 2.844], [3, 2.797], [5, 2.932], [8, 10.644], [5, 1.433], [7, 26.305], [3, .167], [3, .168], [16, 9.698], [4, 4.271], [4, .169], [4, .181], [9, 2.995], [8, 4.257], [12, 4.578], [4, 2.962], [14, 8.140], [13, 5.190], [11, 2.974], [15, 7.011], [61, 28.357], [6, 3.057], [4, .154], [8, 2.729], [3, .176], [7, 5.441], [29, 20.690], [3, 2.644], [8, 2.563], [4, .149], [25, 11.320], [21, 10.118], [3, 2.602], [17, 11.357], [25, 13.868], [9, 2.467], [29, 13.924], [5, 2.563], [7, 3.971], [3, .141], [6, 2.462], [14, 7.658], [8, 3.660], [51, 30.202], [7, 3.673], [6, 2.461], [8, 3.993], [8, 4.587], [5, 1.546], [4, .145], [4, 1.339], [34, 22.341], [7, 1.780], [5, 2.488], [16, 12.565], [9, 5.395], [27, 11.236], [6, 1.205], [3, 2.581], [5, 3.634], [3, 1.392], [4, 4.815], [7, 8.565], [6, 2.632], [3, 2.655], [6, 1.240], [13, 5.049], [8, 2.449], [6, 2.647], [9, 3.641], [19, 8.718], [6, 2.426], [4, 2.614], [8, 7.470], [15, 8.622], [9, 4.856], [6, 4.971], [9, 6.236], [6, 7.359], [3, .150], [7, 3.989], [7, 4.605], [4, .144], [5, 2.415], [6, .855], [6, 3.658], [12, 8.842], [5, 3.742], [6, 5.057], [6, .152], [4, 7.402], [3, .143], [38, 24.466], [9, 5.089], [5, 1.253], [4, 2.441], [18, 11.190], [6, 3.720], [4, 2.475], [8, 11.274], [9, 9.726], [4, .333], [8, 4.976], [3, 7.264], [8, 3.958], [8, 4.853], [6, 3.848], [6, 3.890], [22, 16.047], [24, 15.903], [3, .166], [9, 5.008], [3, 2.616], [5, .150], [25, 10.084], [6, 4.044], [5, .151], [10, 3.906], [25, 13.759], [4, 1.368], [4, .143], [10, 10.095], [6, 2.613], [4, 2.461], [6, 1.385], [4, .850], [7, 3.693], [4, 1.444], [10, 7.311], [3, 2.728], [3, .172], [13, 10.722], [18, 12.286], [8, 6.722], [15, 8.305], [7, .159], [3, .157], [4, 1.359], [3, 1.319], [3, .163], [5, 6.905], [11, 4.176], [20, 13.766], [3, 3.141], [10, 4.400], [6, 4.086], [7, 4.378], [4, 2.943], [10, 6.663], [3, 1.342], [3, 1.378], [31, 18.581], [3, 2.962], [6, 1.490], [3, 4.214], [4, 1.410], [17, 13.372], [5, 4.024], [6, 1.723], [3, .163], [3, 0.47e-1], [4, 1.540], [50, 31.577], [3, 1.343], [4, 1.498], [4, 2.818], [15, 11.513], [4, .166], [5, 4.149], [3, 1.254], [6, 1.452], [9, 1.583], [5, .401], [3, 0.42e-1], [5, 2.692], [10, 4.156], [5, 2.895], [3, .164], [4, .154], [39, 24.211], [3, 0.51e-1], [11, 7.076], [7, 1.362], [7, 1.507], [13, 9.494], [4, 1.343], [5, 4.481], [6, 2.824], [3, 1.353], [55, 30.506], [12, 6.935], [12, 9.697], [10, 6.632], [4, 1.545], [3, 1.335], [53, 27.899], [5, 1.523], [13, 8.706], [5, 3.152], [6, 17.816], [4, 1.383], [5, 5.417], [8, 2.869], [3, 2.745], [3, 3.018], [3, 3.123], [3, 2.916], [36, 18.971], [32, 20.982], [45, 23.324], [5, 0.47e-1], [18, 9.882], [3, 3.187], [5, 4.166], [9, 3.987], [4, 1.290], [12, 8.665], [4, .742], [4, 1.463], [3, 1.494], [3, 1.511], [4, 2.758], [27, 12.305], [8, 8.702], [10, 3.791], [6, .155], [22, 12.662], [5, 2.691], [6, 2.920], [5, 1.523], [11, 4.069], [18, 4.238], [5, 1.365], [5, 2.916], [22, 13.488], [7, 2.892], [4, 1.343], [3, 1.365], [8, 2.882], [5, 2.860], [3, 1.334], [54, 33.457], [12, 4.586], [4, 1.374], [9, 7.118], [15, 8.340], [4, 2.926], [4, 1.390], [4, 1.419], [10, 4.786], [3, .174], [11, 5.207], [4, 2.706], [4, 0.50e-1], [4, .159], [5, 4.292], [14, 9.451], [60, 38.747], [6, 1.530], [6, 4.465], [3, .159], [3, 2.850], [14, 8.250], [10, 5.666], [5, 2.702], [59, 28.546], [6, 3.031], [5, .162], [5, 6.766], [6, 1.392], [7, 2.705], [11, 6.997], [6, 2.729], [6, 2.657], [12, 5.904], [4, 1.688], [12, 9.915], [44, 23.465], [25, 14.925], [5, 2.960], [10, 5.653], [6, .158], [11, 8.228], [5, 2.767], [3, 1.375], [3, 1.284], [4, 6.627], [3, .194], [6, 3.272], [3, 0.48e-1], [15, 2.942], [3, 2.846], [5, 6.769], [3, 3.121], [7, 4.424], [5, 1.454], [10, 4.562], [4, 1.553], [7, 1.388], [5, 2.917], [8, 3.987], [22, 17.690], [3, 1.436], [4, .177], [8, 3.100], [6, 3.209], [8, 8.635], [4, .162], [5, 2.727], [5, 3.019], [12, 5.538], [3, 1.446], [7, 1.456], [4, 1.782], [9, 15.371], [4, 1.389], [8, 4.319], [16, 7.082], [7, 1.582], [3, .167], [4, 1.381], [4, 2.979], [4, 1.555], [11, 4.108], [7, 3.030], [4, 1.374], [3, .164], [7, 3.247], [12, 2.740], [24, 14.053], [4, .160], [7, 2.790], [7, 7.142], [5, 1.487], [3, 1.455], [16, 8.701], [13, 7.327], [4, 1.396], [4, 0.49e-1], [6, 1.500], [3, 2.920], [4, .154], [4, 5.783], [5, 2.699], [13, 9.478], [15, 9.901], [10, 2.128], [3, 0.57e-1], [3, 3.082], [8, 1.532], [8, 4.437], [3, 2.939], [4, 1.385], [5, 2.906], [10, 4.167], [8, 3.026], [4, .154], [4, .960], [5, 2.890], [12, 5.420], [4, .168], [6, 5.417], [4, 0.50e-1], [3, .171], [5, 4.522], [4, 1.390], [9, 5.319], [5, 2.690], [7, 1.519], [6, 2.772], [12, 5.511], [5, 3.963], [4, 2.855], [10, 4.204], [3, .170], [6, 2.892], [8, 4.157], [3, 1.326], [62, 36.389], [16, 6.965], [16, 6.637], [17, 23.067], [13, 16.173], [5, 3.040], [7, 4.720], [18, 16.991], [6, 3.169], [13, 5.666], [4, 3.507], [11, 4.512], [12, 7.705], [3, 4.796], [10, 10.416], [7, 10.728], [6, 23.540], [8, 1.650], [6, 3.194], [4, 3.188], [11, 6.415], [10, 7.328], [14, 4.366], [3, 3.102], [15, 9.116], [4, 0.53e-1], [3, 1.473], [27, 19.486], [11, 5.533], [7, 4.198], [10, 5.735], [8, 1.461], [9, 4.666], [4, 2.952], [16, 20.672], [36, 22.403], [5, .159], [25, 18.742], [12, 5.755], [33, 25.771], [4, 4.206], [8, 1.361], [8, 2.883], [4, 1.627], [39, 33.978], [21, 14.225], [6, 1.560], [5, 3.097], [5, 3.039], [3, 1.422], [10, 4.227], [3, .176], [8, 11.357], [5, 1.650], [4, 2.982], [6, 2.691], [5, 4.323], [8, 1.638], [4, 1.420], [3, 1.389], [3, 4.211], [22, 12.766], [39, 23.425], [3, .160], [12, 7.249], [4, .159], [3, .157], [10, 5.824], [7, 6.976], [8, 9.103], [4, 1.573], [4, 1.456], [10, 5.486], [7, 2.965], [5, 1.611], [12, 7.296], [3, 0.47e-1], [3, 1.378], [22, 13.981], [3, 1.386], [7, 7.379], [3, .166], [3, 0.56e-1], [7, 1.421], [5, 3.086], [4, 1.032], [4, .175], [5, 14.305], [7, 1.453], [4, 2.870], [3, 1.552], [5, 4.332], [21, 13.857], [3, 2.965], [14, 13.073], [4, .143], [4, .138], [6, 6.495], [6, 4.866], [5, 1.566], [8, 1.712], [28, 15.032], [5, 5.567], [13, 5.914], [8, 4.194], [6, 2.993], [6, 3.054], [6, 5.653], [22, 15.365], [9, 8.643], [5, 9.830], [3, .158], [7, 1.297], [12, 2.557], [7, 3.771], [9, 10.690], [7, 2.858], [6, 3.973], [7, 4.177], [8, 4.352], [5, 2.492], [3, 1.235], [5, 1.304], [3, 2.727], [4, .187], [6, 2.936], [3, 0.47e-1], [11, 5.641], [4, 0.51e-1], [5, 1.398], [5, 3.048], [17, 7.105], [3, 1.507], [18, 12.891], [4, 5.840], [4, 0.48e-1], [18, 10.690], [10, 5.619], [7, 2.887], [5, 5.464], [5, 2.963], [4, .165], [29, 18.261], [5, 2.935], [3, 3.130], [5, 1.514], [3, 1.365], [11, 5.583], [7, 1.530], [9, 4.468], [9, 4.049], [20, 6.712], [4, .170], [31, 13.531], [7, 1.345], [6, 1.525], [6, 1.355], [14, 1.525], [8, 3.980], [21, 16.483], [7, 1.391], [3, .161], [3, 1.369], [4, .165], [19, 17.468], [13, 4.054], [11, 10.879], [5, 19.416], [5, 2.783], [12, 10.921], [11, 4.030], [4, .354], [10, 15.524], [15, 11.056], [6, 1.443], [5, 2.735], [4, 4.058], [24, 13.599], [10, 1.597], [3, 0.48e-1], [12, 6.748], [8, 1.591], [4, .173], [3, 0.46e-1], [3, 1.591], [37, 26.683], [12, 2.898], [4, .162], [8, 2.890], [3, 0.46e-1], [23, 14.996], [20, 12.008], [3, .163], [11, 5.325], [8, 2.709], [3, 4.958], [3, 1.264], [13, 6.200], [4, 2.582], [6, 2.613], [11, 9.667], [3, .161], [14, 6.970], [17, 8.297], [24, 13.597], [3, 2.853], [3, 0.49e-1], [4, 1.375], [7, 5.736], [5, 1.519], [6, 2.714], [55, 33.139], [9, 2.937], [4, 3.109], [15, 10.990], [32, 21.094], [3, .154], [10, 2.581], [5, 1.295], [8, 4.032], [5, 2.500], [4, 2.591], [10, 6.285], [5, 1.269], [9, 8.737], [8, 5.228], [3, .147], [11, 5.421], [7, 4.191], [5, 1.483], [12, 7.086], [3, 1.386], [4, 2.755], [4, 1.564], [5, 0.62e-1], [9, 4.143], [13, 5.607], [4, 2.718], [4, 1.578], [5, 1.375], [4, 1.595], [4, .172], [3, .170], [5, 4.217], [7, 4.447], [82, 57.079], [4, 1.557], [5, 1.385], [3, 3.009], [4, 2.960], [11, 8.152], [17, 15.677], [16, 6.968], [29, 22.570], [3, 2.682], [15, 9.740], [14, 8.503], [5, 1.520], [7, 2.852], [11, 8.174], [8, 1.511], [8, 5.451], [3, .398], [4, 1.370], [7, 2.778], [34, 28.018], [3, .158], [11, 4.401], [3, 0.45e-1], [10, 4.069], [12, 5.365], [32, 19.221], [5, 7.633], [16, 16.203], [14, 9.284], [6, 1.593], [3, .191], [22, 12.627], [4, 3.025], [5, 4.143], [25, 13.184], [45, 23.447], [3, 2.892], [36, 21.787], [7, 4.397], [3, 1.349], [5, 3.099], [4, 2.910], [8, 6.898], [8, 4.539], [9, 8.062], [4, 1.401], [7, 2.709], [7, 2.755], [12, 6.911], [6, 5.348], [14, 10.119], [3, 1.354], [8, 5.529], [5, 2.675], [8, 9.364], [20, 13.679], [6, 4.352], [5, 1.442], [11, 7.565], [17, 18.051], [4, 1.416], [5, 1.423], [22, 14.255], [8, 15.571], [16, 7.020], [3, .366], [10, 5.786], [5, .162], [5, 1.387], [11, 8.098], [3, .365], [5, 2.629], [18, 9.438], [3, 0.46e-1], [6, 1.387], [11, 4.030], [17, 12.538], [33, 20.211], [4, 1.436], [45, 33.303], [5, 3.039], [6, 2.754], [41, 27.599], [8, 4.285], [6, 4.546], [3, .166], [6, 1.573], [4, 1.521], [8, 5.786], [7, 5.747], [24, 27.787], [3, 1.283], [5, 1.241], [71, 38.385], [9, 5.851], [3, 1.418], [31, 17.949], [4, 2.788], [6, 4.249], [13, 7.190], [18, 12.583], [4, 3.094], [10, 9.123], [4, 1.287], [4, 2.717], [29, 21.350], [11, 3.692], [6, 3.586], [21, 10.085], [5, 1.464], [4, 1.322], [4, .149], [8, 2.513], [5, 5.431], [4, .853], [6, 4.220], [8, 5.633], [8, 1.689], [5, 1.528], [6, 1.731], [4, .170], [3, 2.866], [4, .162], [3, 0.44e-1], [4, 1.311], [3, .160], [4, 2.977], [28, 14.397], [15, 4.861], [3, 1.235], [9, 4.910], [11, 4.914], [6, 1.141], [10, 5.484], [18, 12.547], [3, 1.397], [8, 1.327], [54, 32.873], [5, 1.243], [3, .149], [6, 2.977], [8, 2.714], [18, 8.146], [4, 2.771], [3, 2.788], [6, 1.539], [15, 9.623], [9, 6.051], [31, 20.782], [7, 2.858], [22, 13.910], [3, 14.425], [8, 5.129], [10, 4.144], [16, 7.885], [70, 37.454], [9, 3.253], [29, 16.471], [5, 3.939], [3, 0.43e-1], [3, 0.43e-1], [13, 10.695], [11, 9.640], [3, 6.478], [6, 2.688], [7, 4.358], [5, 1.428], [10, 7.379], [3, .171], [39, 32.614], [8, 6.814], [8, 5.628], [6, 2.692], [3, 0.48e-1], [4, 1.257], [17, 6.135], [3, 0.47e-1], [7, 10.981], [30, 21.322], [10, 11.003], [3, 1.379], [8, 5.522], [3, 1.275], [7, 2.979], [4, 5.565], [3, .160], [14, 6.579], [25, 20.694], [10, 6.752], [3, 1.414], [30, 23.552], [5, .212], [4, 4.354], [5, 4.050], [8, 7.735], [3, 3.543], [7, 4.525], [5, 3.054], [4, 0.61e-1], [3, 1.416], [8, 3.006], [3, 2.787], [7, 2.806], [6, 2.702], [5, 2.955], [10, 1.382], [32, 16.548], [3, 3.070], [4, .185], [3, .360], [4, .785], [4, 3.011], [5, 1.562], [6, 1.875], [5, 3.802], [3, 1.840], [4, 3.640], [5, 4.201], [5, 5.996], [7, 5.138], [16, 10.540], [6, 1.489], [8, 4.313], [7, 1.739], [3, 2.798], [43, 24.455], [3, 1.634], [5, 2.801], [8, 3.077], [5, 3.038], [5, 1.492], [6, 5.030], [16, 11.656], [7, 5.549], [3, .159], [23, 16.323], [11, 4.269], [17, 10.751], [6, 3.776], [3, 3.865], [3, 1.427], [4, .158], [8, 2.668], [45, 24.718], [3, .153], [13, 11.353], [4, 1.606], [10, 3.241], [5, 2.557], [3, 5.707], [17, 9.651], [4, 1.911], [7, 3.698], [26, 15.072], [12, 3.785], [12, 5.512], [3, .174], [3, 1.777], [5, 5.791], [6, 7.342], [46, 28.973], [6, 1.368], [16, 28.756], [5, 5.709], [8, 5.647], [8, 6.793], [20, 10.489], [11, 7.375], [7, 13.041], [10, 9.419], [10, 2.590], [3, .374], [4, 1.406], [6, 2.897], [4, 1.345], [3, 1.274], [3, 1.262], [3, 4.025], [9, 7.535], [5, 3.477], [5, 4.929], [38, 15.121], [6, 1.575], [3, 5.430], [6, 2.963], [7, 2.946], [3, .365], [4, 1.395], [3, 6.600], [3, .158], [3, .166], [4, 4.257], [8, 8.784], [6, 1.453], [6, 1.447], [3, .340], [4, 1.286], [4, 1.387], [8, 2.975], [3, .167], [10, 5.656], [27, 13.017], [4, 2.762], [3, 2.994], [4, 1.360], [24, 15.543], [5, 1.443], [4, 1.362], [10, 3.865], [3, 2.569], [18, 9.047], [6, 7.611], [5, 6.850], [5, 1.380], [6, 1.422], [43, 21.934], [36, 24.331], [5, 2.448], [3, 0.46e-1], [4, 1.219], [11, 5.001], [4, 2.560], [14, 12.473], [4, 1.227], [5, 3.966], [12, 5.187], [16, 7.510], [18, 13.283], [4, 1.765], [4, 5.111], [5, 3.929], [4, 18.268], [4, 1.350], [10, 4.947], [8, 5.026], [3, .146], [4, 0.46e-1], [7, 10.347], [5, 3.647], [8, 6.095], [8, 2.482], [8, 3.837], [10, 6.824], [6, 2.900], [4, 1.504], [11, 3.972], [4, .148], [6, 1.585], [4, 2.563], [4, 2.441], [3, 0.43e-1], [7, 2.458], [4, 0.45e-1], [8, 2.455], [4, 2.592], [7, 5.158], [3, 1.229], [3, .195], [4, 1.426], [6, 2.737], [3, 0.49e-1], [19, 12.209], [4, .145], [9, 3.968], [3, 1.299], [3, .146], [5, 6.469], [16, 6.029], [13, 6.270], [14, 4.993], [4, .672], [8, 4.041], [3, 2.828], [25, 11.328], [12, 4.930], [6, 1.239], [7, 7.270], [5, 3.773], [4, 2.625], [10, 4.031], [12, 3.863], [5, 2.563], [9, 4.896], [4, 1.228], [4, 3.709], [7, 7.467], [6, 2.614], [3, .145], [5, 1.344], [4, 0.43e-1], [3, 0.45e-1], [11, 2.468], [4, 1.228], [9, 2.452], [3, .317], [8, 4.847], [3, .143], [4, 2.437], [14, 7.475], [14, 4.838], [10, 4.994], [4, 1.234], [9, 5.375], [9, 3.667], [10, 2.615], [3, .147], [9, 3.822], [4, .838], [9, 4.991], [7, 6.152], [5, 1.369], [5, 2.834], [6, 4.839], [6, 3.655], [9, 3.408], [18, 10.939], [4, 1.236], [23, 10.919], [13, 5.057], [3, .160], [4, 2.698], [18, 4.252], [6, .679], [4, 1.218], [4, 1.231], [32, 11.697], [5, 1.312], [7, 3.746], [6, 1.355], [10, 5.005], [5, 1.231], [11, 7.460], [16, 9.896], [3, .153], [3, 4.845], [10, 6.211], [4, .334], [17, 6.138], [3, 0.44e-1], [20, 9.829], [23, 14.724], [12, 6.058], [19, 9.654], [8, 3.974], [3, .149], [19, 14.856], [6, 1.427], [4, 2.430], [12, 3.790], [4, 2.826], [4, .654], [5, 10.002], [3, .138], [6, 1.368], [44, 38.950], [15, 7.673], [4, .143], [7, 11.291], [22, 10.276], [5, 1.565], [6, 2.480], [18, 8.546], [21, 9.686], [27, 13.623], [9, 3.725], [22, 9.800], [7, 2.958], [3, 0.48e-1], [6, 2.747], [5, 2.974], [5, 3.001], [15, 14.327], [3, 1.420], [8, 16.793], [4, 1.626], [4, .156], [8, 9.675], [4, .163], [5, 3.618], [4, .397], [6, 2.701], [4, 1.380], [6, 2.668], [24, 14.003], [6, 4.299], [8, 6.646], [4, .154], [7, 3.203], [14, 7.892], [3, 0.43e-1], [5, 1.281], [11, 6.785], [82, 43.388], [32, 18.042], [27, 13.787], [8, 10.154], [4, 1.373], [5, 4.827], [3, 0.45e-1], [14, 6.370], [7, 2.640], [3, .166], [3, 2.903], [7, 3.842], [9, 5.027], [9, 6.279], [3, 0.44e-1], [15, 10.429], [6, 1.395], [9, 15.443], [48, 24.033], [3, 2.703], [4, 2.657], [16, 6.534], [5, 2.632], [4, 2.609], [8, 3.671], [8, 5.096], [3, 1.220], [18, 8.359], [32, 15.763], [20, 10.773], [10, 5.030], [11, 3.050], [5, 1.408], [6, 4.209], [6, 2.060], [31, 22.060], [7, 3.009], [5, 2.736], [3, 1.377], [7, 1.737], [6, 3.036], [24, 13.923], [7, 2.759], [5, 9.607], [8, 2.890], [8, 4.198], [15, 31.570], [4, 3.936], [11, 7.037], [7, 5.767], [16, 6.202], [20, 22.428], [4, 6.898], [4, 3.195], [8, 2.879], [16, 11.001], [9, 6.788], [4, 1.339], [5, 2.939], [6, 2.919], [30, 19.945], [4, 3.096], [3, .156], [5, .147], [12, 5.311], [4, 4.024], [5, 3.104], [12, 3.979], [4, 1.525], [23, 13.322], [6, 1.687], [7, 1.407], [4, 2.881], [15, 13.109], [14, 13.406], [21, 21.184], [8, 4.118], [10, 5.444], [3, 0.45e-1], [3, 12.750], [6, 2.793], [22, 14.165], [19, 15.067], [5, 1.370], [18, 7.626], [4, .162], [15, 8.997], [3, 0.47e-1], [52, 27.270], [8, 1.714], [4, 5.203], [7, 2.756], [3, 5.339], [17, 9.680], [9, 13.188], [5, .150], [5, 4.099], [8, 4.249], [8, 4.030], [8, 4.324], [3, 1.376], [3, 4.149], [3, .178], [7, 1.799], [4, 1.292], [5, 1.349], [3, 3.053], [3, 5.269], [3, 1.313], [3, 1.292], [14, 7.791], [5, 3.793], [6, 2.745], [11, 5.742], [8, 4.465], [4, 2.665], [5, 1.388], [4, 1.362], [5, 2.810], [4, 1.283], [4, 2.629], [11, 6.643], [4, 1.335], [3, 0.53e-1], [6, 6.501], [4, 1.438], [5, 1.354], [13, 6.686], [8, 1.521], [4, 2.846], [4, 2.830], [8, 6.651], [6, 4.245], [4, 0.57e-1], [16, 6.927], [11, 5.424], [18, 9.871], [3, .157], [12, 8.152], [5, 1.421], [3, .176], [7, 4.443], [16, 8.763], [16, 6.120], [3, .144], [14, 7.356], [10, 8.742], [9, 5.107], [19, 9.584], [3, 0.50e-1], [11, 5.502], [8, 18.154], [8, 3.118], [6, 2.708], [7, 7.075], [9, 4.992], [11, 7.947], [4, 1.294], [3, 1.424], [3, 4.639], [5, 3.273], [3, .173], [5, 1.564], [7, 3.130], [3, 1.357], [8, 5.921], [4, 1.563], [5, 1.514], [47, 21.083], [17, 12.581], [3, .170], [14, 5.920], [12, 5.485], [9, 4.299], [4, 1.688], [4, 0.57e-1], [4, .185], [14, 8.685], [6, 2.817], [10, 4.436], [9, 4.107], [9, 4.331], [3, 0.62e-1], [6, 3.677], [4, 1.520], [6, 5.417], [9, 3.013], [3, .175], [6, 1.593], [3, .167], [5, 1.879], [3, 1.423], [3, 3.884], [14, 12.919], [3, 1.397], [27, 18.603], [4, 3.296], [6, 2.829], [14, 10.932], [18, 10.304], [4, 1.437], [4, .160], [10, 2.844], [6, 1.545], [17, 11.875], [3, 1.392], [6, 2.973], [3, .166], [15, 8.314], [3, .149], [8, 2.710], [20, 10.711], [31, 15.015], [12, 5.527], [7, 3.971], [7, 6.259], [31, 15.838], [13, 5.117], [9, 3.939], [5, 2.528], [7, 3.634], [19, 11.034], [5, 1.266], [5, 1.235], [7, 1.439], [4, 2.607], [3, 12.050], [3, .162], [3, .148], [5, 2.412], [6, 1.242], [7, 1.422], [21, 11.031], [13, 7.583], [5, 2.668], [7, 3.034], [4, 1.405], [11, 4.512], [5, 6.740], [11, 5.442], [5, 4.475], [7, 3.825], [4, 1.444], [11, 4.535], [3, 1.408], [7, 1.541], [10, 1.788], [5, .156], [54, 41.322], [6, 2.923], [6, 2.777], [9, 4.006], [4, 3.943], [5, .361], [3, 2.939], [8, 4.884], [13, 6.364], [4, 1.710], [7, 5.552], [5, 1.415], [13, 5.642], [5, 1.439], [29, 18.416], [26, 15.875], [7, 2.656], [4, .945], [4, 1.529], [11, 5.238], [4, 0.55e-1], [3, 1.315], [6, 1.500], [4, 2.882], [8, 5.355], [7, 2.888], [36, 15.782], [4, .663], [6, .170], [4, 1.290], [7, 1.321], [5, .167], [7, 3.017], [10, 8.148], [13, 8.001], [4, .170], [9, 5.738], [9, 3.983], [5, 6.641], [5, 1.371], [8, 2.828], [5, 2.874], [15, 10.501], [13, 5.038], [4, 1.506], [24, 16.967], [5, 2.592], [4, 2.422], [8, 2.749], [3, .151], [5, 2.912], [18, 9.904], [15, 8.773], [10, 4.343], [83, 43.208], [8, .679], [4, 1.553], [14, 14.165], [14, 5.611], [11, 12.170], [6, 1.386], [3, 0.50e-1], [7, 5.533], [8, 2.747], [6, 1.523], [7, 2.726], [3, 3.144], [4, 1.487], [12, 4.880], [9, 1.268], [3, 0.50e-1], [4, 2.683], [5, 2.904], [3, 3.748], [3, 1.227], [4, 1.462], [3, 2.657], [10, 5.041], [7, 7.723], [4, 1.236], [9, 3.838], [6, 9.432], [4, 2.584], [6, 3.881], [8, 9.302], [6, 3.963], [7, 2.800], [6, 3.099], [13, 7.908], [13, 5.345], [6, 2.672], [9, 4.161], [22, 13.400], [5, 2.623], [8, 4.398], [3, 1.406], [7, 4.088], [14, 9.969], [11, 12.348], [3, 1.234], [7, 3.788], [6, 2.708], [17, 7.544], [11, 2.577], [4, 2.703], [6, 1.272], [6, 7.784], [7, 3.810], [3, 3.069], [5, 2.835], [15, 9.319], [3, 1.332], [17, 8.096], [59, 37.675], [4, .163], [3, 1.445], [9, 4.495], [3, .187], [12, 8.311], [21, 14.037], [22, 12.761], [9, 5.346], [4, 1.433], [11, 6.628], [3, 2.637], [3, .152], [4, 2.935], [4, 1.274], [12, 6.536], [4, 2.678], [8, 6.761], [121, 63.258], [5, 2.969], [4, 2.536], [9, 5.460], [3, 0.47e-1], [4, 1.415], [14, 6.487], [5, 4.174], [4, .920], [5, 0.45e-1], [5, 2.654], [34, 22.439], [7, 3.981], [10, 10.967], [3, .176], [3, 1.350], [3, .176], [4, 1.589], [6, 5.593], [5, 2.797], [12, 9.628], [36, 18.569], [20, 10.822], [4, 2.920], [6, 1.060], [17, 10.572], [12, 8.211], [4, 1.497], [5, 2.779], [8, 2.787], [5, 1.424], [12, 4.132], [3, 0.49e-1], [13, 9.072], [7, 3.723], [29, 19.233], [5, 4.031], [4, 0.45e-1], [4, 1.314], [3, 0.46e-1], [13, 13.834], [6, 2.704], [11, 5.244], [3, .166], [6, 1.349], [4, 2.860], [20, 13.184], [4, 10.611], [5, 1.371], [4, 2.560], [9, 5.330], [16, 13.161], [3, 0.47e-1], [7, 2.905], [6, 1.339], [3, 0.49e-1], [5, 3.055], [12, 5.100], [7, 3.880], [3, .179], [3, 2.622], [6, 2.524], [9, 3.772], [3, .176], [6, 1.487], [6, 2.988], [6, 2.737], [6, 4.278], [4, .150], [4, 9.438], [6, 5.363], [5, 2.809], [12, 5.461], [5, 1.483], [3, .159], [5, 5.483], [30, 19.566], [4, 0.55e-1], [4, .866], [5, 2.696], [13, 7.404], [4, 1.291], [5, 1.328], [9, 5.384], [3, .229], [9, 15.664], [6, 12.375], [3, 1.350], [10, 2.181], [7, 2.587], [7, 4.044], [4, 1.270], [5, 2.720], [4, 1.418], [9, 4.019], [6, 1.415], [9, 1.405], [3, .146], [18, 12.556], [37, 19.207], [13, 4.019], [15, 19.632], [3, .168], [12, 11.168], [7, 6.802], [4, 5.227], [3, 1.465], [11, 16.170], [5, 1.308], [4, 1.320], [3, 0.48e-1], [10, 11.635], [3, 3.609], [8, 8.528], [12, 5.770], [3, 1.410], [3, 1.394], [3, .157], [37, 22.349], [4, .187], [17, 7.998], [3, .147], [3, 0.43e-1], [5, 2.787], [14, 8.769], [5, 6.818], [3, 1.404], [4, 1.417], [5, 1.406], [3, .177], [5, 2.734], [5, 3.020], [3, 2.894], [24, 12.387], [4, 2.984], [9, 4.147], [7, 5.189], [4, 1.397], [4, 2.942], [3, 0.54e-1], [20, 13.911], [9, 5.326], [14, 9.435], [8, 2.707], [16, 17.772], [5, 4.069], [3, .159], [8, 5.361], [5, 1.359], [4, 3.095], [4, 2.911], [4, 9.349], [7, 2.863], [3, 4.266], [7, 4.174], [3, 2.875], [10, 8.110], [12, 4.358], [3, 0.49e-1], [8, 2.791], [3, 0.49e-1], [3, 0.46e-1], [12, 5.332], [3, 2.881], [5, 1.394], [6, 6.760], [3, .367], [6, .736], [5, 3.713], [5, 1.558], [6, 4.177], [52, 28.182], [60, 44.728], [14, 10.680], [3, 1.385], [6, 4.088], [14, 9.583], [6, 3.211], [16, 19.025], [5, 4.129], [3, 1.351], [7, 10.917], [3, .155], [4, 2.840], [7, 9.186], [5, .164], [6, 1.315], [24, 20.506], [4, .697], [5, 1.596], [5, 3.937], [8, 6.525], [5, 5.159], [4, 2.550], [8, 3.642], [7, 1.519], [6, .921], [15, 7.815], [8, 3.750], [37, 18.649], [10, 4.007], [3, 1.306], [9, 3.957], [3, .152], [6, 1.519], [5, 1.246], [3, .154], [10, 8.755], [3, 1.240], [4, 1.384], [6, 2.433], [11, 6.258], [10, 8.829], [5, 8.246], [3, 1.508], [3, .164], [24, 18.884], [6, 2.741], [5, 0.53e-1], [4, 1.703], [7, 1.451], [9, 2.932], [4, 1.367], [10, 1.811], [4, 2.722], [4, 1.426], [9, 2.842], [7, .151], [12, 6.560], [3, 1.330], [16, 9.057], [3, 0.43e-1], [6, 2.521], [3, .148], [4, 2.603], [4, 2.424], [15, 7.717], [4, 2.629], [8, .167], [3, .166], [11, 2.863], [4, 8.286], [6, 2.992], [3, 1.403], [9, 5.507], [5, 2.724], [21, 8.788], [3, 2.659], [22, 8.512], [4, 5.372], [8, 4.115], [5, 4.225], [5, 2.989], [3, 0.53e-1], [6, 1.551], [9, 8.265], [14, 1.811], [10, 7.945], [11, 7.804], [7, 2.994], [4, 5.460], [17, 14.297], [14, 6.876], [31, 16.676], [6, 1.693], [14, 8.328], [3, .147], [4, 1.325], [4, 2.830], [7, 9.342], [11, 5.616], [4, 6.661], [5, 1.450], [3, 1.348], [10, 5.312], [3, 5.260], [3, 1.302], [10, 5.169], [11, 5.017], [3, 0.50e-1], [9, 10.527], [4, 1.561], [4, 1.286], [5, .148], [6, .882], [7, 2.752], [6, 5.017], [12, 4.379], [4, 10.859], [13, 13.172], [6, 3.166], [11, 5.375], [3, .162], [3, .152], [5, 1.330], [4, 1.292], [6, 1.341], [3, 1.244], [22, 9.434], [23, 13.680], [3, .163], [4, 9.678], [30, 19.244], [18, 14.270], [5, 2.658], [4, 5.038], [8, 5.185], [3, 0.47e-1], [4, 1.495], [13, 14.737], [3, 2.540], [6, 2.790], [30, 19.853], [3, 1.227], [5, 2.700], [22, 15.613], [7, 2.671], [13, 6.490], [5, 2.594], [6, 7.242], [5, 2.620], [6, 3.841], [4, 1.242], [9, 3.806], [7, 3.305], [3, .152], [9, 2.460], [26, 15.773], [4, .155], [5, 2.654], [6, .672], [13, 8.265], [3, 1.344], [6, 5.189], [5, 2.735], [7, 3.858], [13, 7.676], [4, .324], [10, 5.128], [4, .876], [5, .173], [3, .181], [5, 5.206], [6, 5.534], [6, 3.917], [14, 13.695], [3, 1.225], [3, .145], [10, 15.815], [5, 1.257], [5, 2.658], [5, 2.581], [6, 2.583], [3, .156], [5, 1.275], [3, .146], [3, 0.50e-1], [8, 5.195], [30, 13.208], [12, 7.362], [17, 12.844], [6, 2.943], [10, 4.160], [3, .157], [18, 9.803], [18, 6.188], [13, 6.345], [7, 3.639], [3, 1.234], [5, 4.098], [3, .141], [6, 2.785], [10, 5.021], [10, 9.835], [4, 2.631], [6, 1.514], [6, 4.043], [26, 19.355], [8, 2.761], [3, 2.822], [4, 3.954], [10, 3.935], [6, 2.988], [3, 1.531], [12, 2.618], [5, 1.238], [15, 10.546], [29, 16.353], [4, 1.444], [3, 1.230], [4, 1.238], [5, 2.631], [3, 0.46e-1], [4, 2.815], [3, 0.44e-1], [3, 1.291], [8, 8.941], [15, 9.287], [7, 4.956], [17, 6.849], [3, 2.607], [3, 10.905], [5, .153], [3, 0.46e-1], [20, 10.005], [8, 3.075], [70, 52.025], [4, 4.103], [3, 1.544], [8, 4.266], [5, 2.912], [14, 9.428], [3, .163], [7, 2.868], [5, 3.641], [15, 8.004], [4, 0.50e-1], [8, 9.323], [10, 5.354], [9, 3.013], [4, 2.911], [3, .167], [3, .162], [7, 6.708], [4, 3.030], [26, 14.529], [6, 1.550], [9, 3.938], [13, 10.726], [5, 1.366], [6, 2.676], [6, 1.357], [16, 10.525], [6, 5.338], [7, .361], [4, 1.332], [3, 2.625], [7, 4.176], [4, 2.839], [4, 5.246], [8, 2.872], [5, .155], [3, 2.848], [8, 2.662], [4, .163], [4, 2.844], [4, 5.292], [5, 1.688], [11, 10.713], [5, 3.993], [7, 2.700], [4, .363], [15, 6.628]]

==> figures/DH224.txt <==
SR(SC(SX(SC(Z, Z), Z, SX(Z, C(SC(Z, C(SX(C(SX(Z, Z), Z), Z), Z)), Z, SX(Z, Z, C(SX(C(SX(Z, SX(Z, SX(SC(SX(Z, C(SX(SC(Z, Z), Z), SX(C(Z, SC(Z, Z)), SX(C(SX(SC(SX(C(Z, Z), SX(C(Z, Z), Z)), Z), Z), SX(C(Z, Z), SX(SC(SX(Z, SX(C(SC(SX(Z, C(Z, SX(C(SX(Z, SX(C(SC(Z, Z), Z), SX(Z, C(Z, Z, SX(Z, Z)))), Z), SX(Z, Z)), Z))), C(SX(Z, Z), Z)), SX(Z, C(Z, SX(Z, C(Z, Z))), SX(Z, Z), SX(SC(Z, Z), C(Z, Z)))), SX(Z, SX(SC(Z, Z), Z)))), Z), SX(Z, Z, Z), C(Z, Z)))), SX(Z, SX(Z, SX(Z, C(Z, Z)), Z)))))), Z, Z), C(Z, SC(SX(Z, Z, SX(SC(Z, Z), C(Z, Z))), SX(SC(SX(Z, SX(Z, Z)), Z), C(SX(SC(SX(Z, SX(Z, SX(Z, Z, Z))), SX(Z, SX(Z, Z))), C(SC(Z, Z), SX(Z, SX(SC(Z, SX(SC(Z, C(Z, Z, Z, Z)), C(Z, Z)), SX(SC(Z, Z), Z)), C(Z, Z), SX(C(Z, SX(Z, Z)), Z))))), SC(C(SC(Z, Z), Z), C(Z, Z))))), Z, Z)), Z)), SC(SX(C(SX(C(SX(SC(Z, Z), C(Z, Z), SX(C(Z, SX(Z, C(SC(Z, Z), Z))), Z)), Z), Z, SX(Z, Z)), SX(Z, SX(C(SX(SC(Z, Z), Z), Z), SX(SC(SX(Z, Z), Z), SX(Z, SX(Z, Z))))), Z), C(SX(Z, SX(Z, Z)), Z)), Z)), C(SX(Z, Z), SX(SC(Z, SX(Z, Z)), SX(SC(SX(C(SC(Z, Z), Z), C(Z, Z)), SX(SC(Z, Z), SX(Z, Z))), Z, Z)))), SX(C(SX(Z, C(SC(SX(Z, SX(C(Z, SX(Z, C(SC(SX(Z, SX(Z, Z)), SX(Z, Z)), SX(C(SX(Z, C(Z, Z)), SX(Z, Z), Z), Z)))), Z)), SX(Z, SX(Z, Z, Z))), SX(Z, Z, SX(Z, SX(SC(Z, SX(Z, Z), SX(Z, Z)), SX(Z, Z, Z)))))), SX(C(SX(SC(C(SX(C(Z, Z), C(Z, Z)), Z, Z), Z), SX(Z, SX(Z, Z))), Z), Z)), C(Z, Z))))))), SX(SC(Z, Z), Z)), Z, Z)

==> figures/DH86.txt <==
Z(SC(SX(C(Z, Z, Z), SX(SC(Z, SX(C(Z, SX(C(SX(SC(C(Z, Z, Z), C(Z, SC(Z, Z, Z), Z)), SX(Z, Z)), Z), SX(C(Z, Z), C(Z, SX(Z, Z))))), SX(Z, C(SX(Z, SX(Z, Z, Z), Z), SX(Z, Z), Z)), SX(C(SC(Z, Z), Z, Z), C(Z, Z)))), SX(SC(SX(C(SC(Z, Z), Z), Z), C(Z, Z), Z), SX(SC(Z, SX(Z, SX(Z, SX(Z, C(SX(C(Z, SC(C(SC(SX(Z, Z), Z), SX(Z, Z), SX(Z, Z, C(SX(C(Z, Z), SX(Z, SX(C(Z, Z), SX(C(SX(Z, C(Z, SX(Z, SX(Z, C(Z, SC(Z, Z))), C(Z, Z), C(Z, Z)))), SC(Z, Z), SC(Z, Z)), Z)))), Z))), Z)), C(Z, Z)), Z))))), C(Z, Z))), Z)), Z))

==> figures/dhtimepairs2000.txt <==
[[4, 6.534], [6, 6.810], [8, 24.657], [5, 31.878], [7, 14.074], [3, 1.425], [11, 25.180], [3, 2.743], [8, 33.548], [3, 4.107], [4, 29.546], [3, 3.892], [7, 44.033], [21, 63.281], [6, 4.258], [3, 26.619], [5, 3.912], [4, 4.532], [3, 2.872], [5, 35.122], [29, 96.600], [5, 44.219], [4, 2.819], [4, 3.857], [4, 1.474], [6, 43.798], [3, 11.087], [6, 9.770], [5, 4.495], [5, 10.372], [5, 3.109], [5, 4.529], [3, 3.883], [3, 6.575], [10, 28.741], [6, 11.010], [3, 3.137], [3, 8.275], [3, 1.469], [4, 8.407], [7, 15.737], [5, 10.347], [30, 83.969], [3, 43.004], [3, 2.751], [3, 6.466], [3, 3.107], [4, 9.258], [4, 42.597], [3, 2.782], [5, 8.143], [5, 4.870], [3, 16.203], [4, 1.354], [15, 43.466], [3, 5.204], [3, 7.894], [5, 4.291], [4, 6.867], [4, 7.335], [4, 4.168], [3, 5.582], [3, 6.029], [5, 12.230], [3, 1.459], [4, 3.155], [11, 38.905], [3, 8.647], [4, 7.596], [4, 15.042], [4, 12.878], [4, 42.652], [7, 26.700], [5, 13.419], [6, 35.767], [4, 5.339], [3, 8.724], [4, 4.076], [4, 18.912], [4, 14.212], [3, 2.840], [3, 1.506], [4, 1.747], [5, 8.851], [3, 1.457], [3, 3.161], [8, 17.028], [5, 4.035], [3, 8.232], [3, 3.201], [43, 151.083], [4, 10.759], [5, 23.840], [3, 2.815], [5, 9.405], [3, 3.202], [3, 10.076], [3, 1.504], [4, 6.684], [3, 1.503], [4, 2.597], [6, 16.282], [7, 9.977], [3, 3.288], [5, 20.168], [3, 2.844], [4, 41.450], [3, 2.803], [4, 3.466], [4, 8.215], [3, 15.438], [10, 77.558], [15, 56.354], [4, 6.654], [9, 20.587], [4, 3.162], [3, 10.100], [6, 6.827], [6, 9.781], [5, 28.216], [5, 111.080], [3, 10.865], [3, 24.387], [7, 14.251], [6, 1.740], [3, 10.847], [4, 3.243], [8, 42.239], [12, 24.927], [3, 1.164], [5, 35.920], [4, 2.858], [4, 8.118], [13, 46.378], [7, 14.610], [3, 14.426], [4, 2.535], [3, 15.115], [7, 14.013], [3, 1.132], [4, 10.423], [3, 6.323], [4, 28.029], [4, 3.191], [3, 2.795], [3, 1.561], [3, 3.172], [3, 8.088], [3, 2.818], [18, 77.881], [5, 9.407], [5, 11.928], [3, 1.128], [5, 23.628], [3, 2.805], [3, 11.818], [6, 4.305], [3, 2.851], [8, 24.004], [3, 18.747], [3, 1.537], [3, 3.948], [4, 23.805], [9, 39.113], [23, 38.642], [3, 1.489], [9, 48.872], [3, 3.292], [5, 4.292], [3, 1.470], [10, 37.587], [20, 59.119], [5, 15.929], [5, 10.093], [3, 3.164], [13, 46.122], [3, 2.816], [4, 10.824], [3, 2.839], [4, 1.767], [4, 20.743], [3, 8.364], [3, 23.933], [4, 13.407], [3, 3.894], [3, 8.074], [4, 3.199], [4, 2.906], [5, 29.544], [7, 44.955], [3, 8.477], [6, 5.402], [3, 2.776], [3, 6.288], [7, 32.393], [6, 5.092], [20, 95.463], [3, 2.773], [3, 3.187], [3, 1.154], [3, 1.473], [6, 20.848], [6, 42.357], [5, 10.193], [3, 8.531], [12, 60.285], [4, 22.351], [8, 40.812], [4, 2.916], [8, 74.484], [3, 8.548], [3, 1.142], [4, 1.792], [7, 18.708], [4, 3.230], [3, 1.137], [7, 12.121], [3, 1.154], [4, 4.639], [3, 23.058], [3, 2.817], [3, 1.496], [3, 11.413], [9, 31.546], [19, 73.209], [3, 19.027], [6, 19.403], [6, 14.648], [3, 2.804], [6, 37.113], [4, 3.906], [3, 3.199], [4, 2.938], [9, 45.007], [3, 8.422], [3, 21.481], [3, 3.189], [3, 2.858], [4, 1.528], [3, 5.655], [7, 18.379], [4, 2.903], [3, 1.502], [7, 14.127], [5, 23.938], [10, 38.612], [3, 2.829], [3, 3.919], [4, 3.226], [8, 13.132], [8, 29.526], [3, 13.671], [4, 1.558], [3, 2.780], [3, 8.513], [5, 8.761], [3, 3.187], [3, 13.473], [4, 5.726], [3, 49.856], [6, 20.799], [3, 21.751], [4, 1.008], [3, 1.518], [3, 29.380], [5, 4.265], [3, 3.206], [6, 7.915], [3, 2.886], [3, 3.241], [6, 4.050], [21, 43.550], [12, 24.457], [3, 5.267], [8, 20.533], [4, 3.888], [3, 5.686], [3, 2.796], [5, 15.768], [6, 21.870], [8, 43.854], [4, 1.759], [4, 8.745], [4, 39.655], [3, 10.062], [3, 3.962], [4, 16.659], [5, 13.302], [7, 21.974], [3, 13.508], [3, 1.510], [3, 2.817], [3, 3.236], [6, 17.815], [3, 8.043], [4, 3.959], [3, 26.810], [4, 3.151], [9, 31.704], [9, 44.821], [3, 8.053], [3, 1.546], [3, 1.491], [5, 11.810], [9, 31.998], [6, 26.217], [5, 39.558], [6, 12.063], [13, 52.621], [4, 32.177], [3, 14.356], [7, 19.618], [6, 14.678], [26, 81.056], [3, 1.460], [5, 57.162], [3, 29.192], [3, 5.662], [5, 19.059], [3, 5.653], [4, 13.693], [7, 11.762], [4, 1.137], [4, 12.928], [3, 1.486], [21, 68.225], [3, 11.175], [5, 3.559], [7, 11.050], [8, 42.047], [20, 48.387], [4, 6.473], [3, 7.977], [8, 13.075], [3, 3.145], [3, 2.818], [9, 48.989], [3, 2.788], [3, 22.879], [3, 12.941], [4, 1.815], [3, 3.232], [3, 2.817], [4, 3.243], [8, 19.233], [35, 161.353], [3, 3.182], [4, 2.893], [6, 5.458], [4, 3.250], [3, 10.984], [4, 2.560], [3, 2.532], [3, 3.237], [4, 11.360], [3, 2.844], [10, 24.804], [3, 3.159], [4, 2.583], [14, 30.297], [3, 3.262], [3, 2.577], [4, 6.705], [3, 2.866], [4, 10.474], [8, 22.791], [4, 10.176], [3, 13.377], [3, 1.496], [3, 6.657], [7, 23.024], [4, 46.849], [5, 28.426], [3, 6.394], [3, 10.918], [3, 3.198], [3, 2.843], [4, 5.719], [4, 3.272], [3, 2.804], [9, 4.912], [5, 17.968], [18, 59.993], [6, 6.792], [3, 5.324], [8, 8.305], [3, 1.138], [5, 15.801], [8, 13.589], [3, 2.846], [5, 14.764], [4, 3.943], [5, 33.809], [3, 13.387], [3, 14.332], [4, 7.851], [4, 1.550], [8, 41.344], [4, 2.844], [4, 24.459], [3, 2.925], [3, 2.840], [6, 17.071], [4, 18.166], [5, 51.746], [7, 20.813], [3, 10.203], [3, 5.330], [4, 2.567], [3, 1.497], [12, 23.274], [9, 40.072], [4, 2.797], [8, 30.407], [3, 3.211], [17, 97.536], [3, 18.688], [8, 67.845], [16, 111.450], [4, 44.745], [3, 2.770], [3, 1.469], [7, 15.406], [12, 33.733], [4, 10.500], [3, 10.095], [4, 10.836], [11, 41.234], [8, 11.015], [3, 1.144], [4, 1.556], [3, 3.263], [3, 7.711], [20, 67.543], [5, 12.915], [7, 19.264], [3, 3.205], [6, 8.191], [3, 2.847], [4, 4.647], [5, 36.251], [32, 114.760], [3, 2.842], [3, 3.254], [6, 14.803], [35, 156.857], [3, 15.899], [5, 46.041], [8, 11.343], [3, 3.166], [10, 77.831], [5, 16.761], [3, 2.615], [6, 5.792], [7, 37.095], [4, 3.226], [4, 1.158], [3, 3.159], [3, 2.817], [4, 2.947], [4, 2.847], [3, 5.686], [3, 13.964], [4, 6.433], [3, 3.167], [3, 2.819], [3, 8.171], [6, 61.740], [3, 1.129], [3, 3.190], [4, 2.901], [3, 3.176], [8, 22.066], [4, 32.519], [4, 5.634], [17, 87.144], [3, 13.478], [5, 13.336], [4, 10.213], [4, 2.936], [3, 2.835], [5, 3.278], [6, 7.835], [3, 1.469], [3, 2.796], [3, 2.949], [12, 28.579], [3, 11.118], [4, 2.914], [5, 10.688], [3, 3.911], [4, 6.429], [6, 4.097], [11, 62.136], [10, 18.779], [4, 21.604], [8, 9.261], [3, 11.320], [4, 9.400], [13, 38.506], [31, 120.306], [4, 1.031], [7, 29.627], [7, 10.968], [4, 11.926], [3, 5.840], [3, 1.521], [10, 21.970], [3, 3.221], [3, 32.277], [6, 24.729], [4, 3.003], [4, 4.238], [5, 22.802], [3, 10.089], [3, 3.157], [4, 4.971], [4, 2.911], [6, 13.997], [7, 24.982], [4, 32.066], [11, 19.887], [3, 3.230], [3, 7.750], [5, 20.738], [4, 11.603], [3, 5.731], [3, 3.232], [8, 38.600], [7, 13.626], [3, 9.268], [4, 2.962], [6, 13.316], [4, 16.957], [23, 114.438], [3, 1.141], [4, 6.767], [4, 6.404], [4, 5.688], [3, 8.566], [3, 5.277], [3, 1.137], [5, 16.857], [6, 4.903], [4, 11.652], [3, 5.588], [3, 1.187], [19, 101.791], [3, 1.129], [5, 35.418], [4, 1.392], [3, 4.990], [3, 5.325], [3, 11.631], [3, 3.216], [3, 2.907], [3, 1.480], [5, 3.272], [6, 19.528], [3, 3.991], [4, 3.321], [43, 185.328], [3, 8.199], [4, 5.718], [3, 3.945], [4, 3.996], [3, 8.176], [6, 7.860], [5, 16.844], [11, 68.922], [3, 7.722], [11, 39.085], [3, 1.522], [3, 2.913], [4, 22.420], [3, 3.209], [3, 5.682], [3, 1.145], [3, 3.222], [11, 50.181], [3, 1.538], [4, 22.583], [3, 1.545], [7, 6.984], [3, 4.099], [6, 8.261], [3, 2.889], [15, 63.136], [4, 2.831], [4, 19.727], [3, 1.135], [4, 10.015], [3, 3.430], [11, 50.442], [3, 11.615], [3, 1.548], [3, 1.532], [3, 2.851], [5, 11.728], [9, 39.440], [8, 15.994], [4, 1.547], [3, 3.965], [4, 2.943], [5, 29.712], [4, 19.646], [9, 20.068], [5, 49.287], [3, 1.484], [4, 39.331], [3, 2.840], [4, 2.959], [4, 5.024], [3, 1.537], [6, 13.128], [7, 14.822], [3, 13.955], [3, 6.758], [3, 10.252], [4, 13.031], [21, 149.763], [4, 14.013], [3, 1.529], [3, 9.354], [3, 13.257], [5, 2.839], [4, 3.980], [7, 26.068], [3, 1.515], [3, 5.724], [4, 2.885], [14, 33.031], [7, 27.256], [4, 4.099], [3, 11.122], [7, 25.386], [4, 28.015], [3, 10.272], [10, 53.967], [4, 25.165], [10, 35.777], [3, 1.497], [4, 13.034], [4, 2.589], [3, 3.185], [3, 2.912], [4, 1.545], [6, 14.886], [3, 12.963], [5, 6.791], [4, 2.918], [3, 5.770], [6, 22.280], [5, 32.171], [5, 22.637], [5, 15.103], [3, 16.758], [3, 2.825], [19, 84.649], [4, 27.234], [3, 2.806], [4, 20.644], [3, 1.474], [3, 1.513], [3, 2.783], [3, 39.112], [10, 27.042], [3, 16.327], [25, 107.455], [3, 5.320], [15, 89.208], [3, 4.334], [8, 56.582], [4, 12.828], [3, 11.696], [3, 3.223], [3, 2.810], [3, 3.196], [3, 1.146], [4, 1.807], [4, 10.937], [4, 19.693], [4, 1.505], [6, 2.716], [9, 9.474], [4, 3.303], [3, 9.221], [6, 30.967], [10, 40.952], [3, 1.145], [3, 7.752], [5, 24.975], [3, 2.828], [3, 5.796], [3, 1.525], [3, 19.067], [3, 8.293], [3, 3.244], [3, 61.861], [3, 1.510], [14, 45.538], [4, 25.882], [6, 41.361], [6, 27.292], [3, 1.147], [9, 75.967], [3, 5.749], [5, 12.191], [3, 13.898], [7, 14.871], [18, 59.181], [3, 1.555], [3, 7.799], [3, 13.957], [3, 6.698], [4, 6.812], [3, 4.365], [4, 22.960], [3, 13.034], [4, 11.164], [4, 38.812], [4, 44.361], [4, 8.202], [29, 89.204], [4, 6.397], [4, 1.818], [4, 5.399], [6, 14.209], [6, 19.367], [6, 17.427], [17, 31.316], [4, 18.313], [3, 19.094], [9, 34.021], [7, 18.112], [4, 8.259], [4, 5.400], [3, 1.504], [3, 2.863], [4, 4.017], [4, 2.910], [4, 32.095], [3, 2.849], [3, 3.229], [6, 27.949], [3, 10.389], [4, 1.476], [3, 2.675], [8, 13.351], [4, 13.087], [4, 3.005], [3, 8.262], [6, 7.220], [4, 23.323], [12, 66.234], [3, 2.828], [3, 9.226], [27, 146.872], [12, 31.447], [4, 5.711], [3, 10.897], [3, 6.352], [9, 16.951], [4, 7.782], [6, 18.374], [4, 1.429], [3, 1.136], [3, 1.528], [6, 35.571], [5, 10.673], [7, 13.942], [7, 28.976], [4, 36.982], [3, 2.882], [3, 3.309], [3, 1.142], [17, 78.648], [3, 10.543], [3, 8.227], [4, 2.950], [4, 5.097], [9, 43.450], [3, 19.555], [3, 3.945], [4, 2.947], [4, 1.822], [3, 3.185], [4, 27.023], [15, 71.516], [3, 2.852], [7, 37.661], [7, 17.040], [4, 3.268], [4, 11.741], [31, 76.497], [4, 1.372], [4, 4.259], [6, 7.984], [3, 3.272], [5, 3.335], [3, 6.549], [3, 3.266], [3, 2.855], [5, 7.204], [3, 2.839], [3, 3.227], [4, 10.342], [3, 3.241], [5, 6.814], [13, 107.041], [3, 3.388], [8, 71.797], [7, 6.884], [3, 9.320], [3, 30.074], [3, 2.815], [4, 3.330], [3, 2.836], [7, 8.659], [4, 1.203], [3, 1.545], [3, 5.776], [6, 5.685], [3, 4.041], [3, 19.119], [3, 11.752], [9, 28.088], [3, 2.848], [3, 1.539], [3, 3.263], [3, 5.963], [4, 1.925], [3, 5.109], [3, 3.246], [3, 7.871], [3, 3.284], [10, 39.209], [3, 1.508], [3, 3.298], [4, 4.056], [3, 1.157], [5, 5.000], [6, 43.198], [3, 2.554], [4, 2.960], [3, 2.927], [12, 82.544], [4, 14.942], [4, 26.736], [6, 31.605], [8, 18.435], [3, 5.754], [10, 50.336], [5, 5.444], [3, 21.898], [3, 2.563], [24, 120.697], [6, 1.851], [7, 8.267], [3, 3.258], [4, 1.043], [4, 14.129], [5, 4.100], [3, 2.814], [7, 9.429], [5, 7.972], [7, 18.410], [12, 45.909], [4, 2.909], [4, 9.316], [3, 3.938], [3, 1.531], [3, 3.280], [21, 99.010], [3, 2.865], [3, 27.461], [8, 17.109], [4, 3.055], [3, 3.397], [3, 22.034], [4, 2.897], [4, 3.328], [11, 18.883], [4, 1.461], [3, 14.222], [4, 2.877], [5, 11.195], [3, 1.548], [3, 36.022], [3, 2.896], [3, 8.620], [3, 2.907], [3, 1.508], [3, 1.529], [3, 2.847], [3, 2.960], [3, 2.929], [10, 53.928], [4, 1.554], [4, 1.406], [6, 27.487], [3, 3.421], [3, 1.571], [3, 2.601], [7, 20.955], [3, 3.254], [5, 4.034], [3, 5.753], [3, 7.890], [6, 5.803], [20, 87.273], [6, 5.714], [3, 2.847], [3, 6.859], [4, 4.374], [3, 13.766], [3, 3.280], [6, 30.295], [4, 2.927], [4, 3.063], [4, 14.062], [6, 28.693], [4, 17.168], [3, 2.961], [8, 41.920], [8, 38.174], [4, 3.293], [7, 36.580], [20, 32.532], [3, 3.291], [3, 2.870], [13, 67.450], [3, 11.752], [4, 9.336], [6, 6.916], [5, 7.168], [6, 35.994], [8, 37.894], [3, 9.412], [6, 23.172], [3, 1.564], [3, 30.067], [6, 48.233], [3, 6.768], [3, 1.546], [10, 61.375], [4, 26.212], [3, 9.203], [3, 11.069], [3, 1.550], [4, 32.716], [4, 4.070], [8, 25.609], [4, 12.397], [4, 26.189], [10, 9.528], [10, 47.254], [3, 1.155], [3, 2.945], [4, 25.133], [4, 7.911], [4, 1.549], [4, 2.629], [3, 14.023], [3, 1.151], [7, 10.836], [3, 18.398], [4, 4.342], [6, 18.661], [4, 14.290], [18, 88.594], [7, 36.498], [3, 3.387], [3, 10.508], [6, 46.865], [4, 12.570], [3, 2.830], [8, 55.810], [3, 6.386], [3, 8.593], [30, 104.265], [3, 4.022], [3, 9.195], [3, 2.935], [3, 14.066], [11, 30.525], [3, 1.138], [7, 80.908], [3, 1.147], [3, 3.345], [3, 1.563], [11, 138.218], [3, 5.822], [3, 9.352], [3, 10.730], [3, 1.546], [4, 17.510], [3, 9.305], [3, 1.545], [3, 2.850], [5, 16.114], [6, 13.314], [4, 6.922], [5, 27.806], [3, 2.572], [3, 25.236], [3, 6.482], [9, 48.519], [4, 15.654], [3, 1.537], [4, 4.444], [11, 30.625], [3, 9.658], [4, 2.850], [3, 1.530], [4, 5.510], [3, 1.567], [3, 5.803], [3, 5.000], [8, 3.401], [3, 1.545], [4, 13.936], [3, 3.204], [3, 22.366], [6, 13.438], [7, 23.903], [3, 3.308], [5, 13.966], [4, 10.859], [3, 1.147], [4, 3.020], [4, 9.396], [4, 13.816], [3, 7.892], [3, 11.824], [24, 108.860], [3, 1.541], [3, 1.539], [6, 23.524], [6, 26.728], [3, 5.797], [3, 1.549], [3, 27.698], [4, 9.835], [4, 2.928], [3, 2.994], [5, 12.509], [3, 14.193], [5, 5.915], [32, 100.356], [4, 2.893], [3, 3.992], [13, 25.002], [5, 3.361], [4, 3.654], [5, 4.276], [7, 21.319], [4, 13.184], [12, 44.977], [4, 2.850], [8, 20.306], [3, 2.564], [4, 1.582], [8, 10.163], [5, 5.929], [4, 7.706], [8, 42.126], [7, 20.118], [6, 19.593], [3, 3.245], [7, 40.826], [5, 5.074], [4, 8.547], [7, 10.472], [6, 25.362], [5, 2.633], [3, 14.664], [3, 7.870], [3, 14.067], [4, 1.840], [3, 1.541], [3, 1.177], [3, 3.276], [4, 11.170], [3, 24.607], [14, 49.920], [9, 17.876], [26, 73.626], [3, 2.823], [3, 3.235], [3, 13.665], [4, 31.802], [3, 2.847], [7, 30.566], [4, 5.464], [15, 52.791], [7, 12.300], [15, 46.578], [3, 5.003], [7, 14.821], [3, 5.848], [4, 1.594], [5, 6.842], [4, 14.757], [3, 1.544], [6, 26.846], [4, 23.020], [4, 1.807], [3, 13.785], [5, 9.902], [6, 13.428], [4, 4.090], [3, 19.818], [3, 5.535], [3, 1.130], [4, 1.625], [5, 4.722], [5, 3.474], [3, 5.828], [3, 11.297], [3, 1.543], [4, 4.079], [6, 9.781], [9, 48.727], [3, 1.523], [6, 4.999], [3, 1.132], [3, 10.755], [6, 11.385], [6, 85.419], [4, 1.794], [3, 5.431], [6, 25.417], [3, 7.812], [4, 7.946], [4, 1.826], [4, 6.851], [4, 2.944], [10, 32.203], [4, 21.516], [4, 3.025], [4, 2.934], [4, 3.036], [12, 72.179], [3, 11.223], [3, 1.157], [11, 39.972], [6, 9.613], [3, 3.291], [3, 5.765], [38, 147.818], [5, 2.894], [13, 45.714], [3, 1.554], [4, 3.272], [77, 310.584], [5, 26.896], [3, 9.235], [4, 1.432], [6, 31.558], [4, 8.677], [4, 4.026], [7, 5.580], [4, 1.839], [5, 9.090], [3, 1.535], [3, 1.545], [4, 2.658], [4, 3.021], [6, 25.168], [3, 5.449], [7, 10.835], [3, 1.516], [5, 47.427], [3, 3.252], [3, 6.463], [6, 17.195], [3, 3.296], [6, 1.894], [3, 8.444], [6, 29.588], [3, 2.891], [3, 26.562], [3, 1.515], [7, 31.982], [3, 1.180], [7, 50.104], [8, 40.115], [4, 1.418], [3, 3.263], [4, 5.515], [3, 16.759], [4, 29.004], [3, 1.540], [8, 75.393], [6, 7.337], [4, 1.588], [3, 5.821], [4, 22.275], [3, 3.056], [3, 2.883], [8, 21.580], [3, 3.024], [5, 11.980], [8, 42.665], [3, 1.125], [7, 10.816], [4, 16.794], [4, 6.871], [10, 33.793], [48, 277.153], [3, 1.110], [6, 6.897], [4, 1.564], [3, 5.833], [3, 1.142], [4, 16.818], [3, 1.543], [3, 1.129], [3, 3.268], [16, 36.497], [4, 2.899], [4, 1.848], [3, 1.506], [7, 30.583], [5, 5.946], [4, 13.662], [4, 28.149], [3, 2.879], [3, 3.093], [17, 101.387], [3, 6.850], [6, 51.603], [7, 7.270], [4, 14.315], [3, 6.781], [3, 11.216], [3, 11.184], [4, 13.307], [5, 51.179], [12, 37.027], [5, 7.310], [3, 3.234], [8, 32.805], [3, 11.222], [3, 2.555], [4, 13.241], [21, 115.394], [5, 17.066], [3, 2.584], [6, 59.761], [3, 18.502], [4, 13.900], [3, 3.283], [6, 22.201], [7, 20.181], [4, 5.409], [5, 13.751], [3, 1.549], [3, 2.890], [6, 10.110], [3, 1.540], [4, 10.951], [5, 27.340], [5, 5.539], [4, 3.313], [4, 5.897], [4, 10.528], [8, 52.120], [4, 5.787], [3, 14.226], [7, 31.352], [4, 13.322], [3, 1.533], [3, 2.877], [4, 8.814], [8, 48.572], [3, 5.803], [5, 30.514], [6, 37.335], [3, 1.565], [3, 1.138], [4, 22.884], [6, 38.489], [5, 19.697], [3, 3.318], [4, 6.544], [4, 17.284], [13, 86.909], [6, 28.202], [3, 13.809], [3, 3.006], [7, 47.937], [5, 16.886], [6, 19.817], [8, 31.133], [3, 1.533], [4, 9.818], [6, 10.743], [3, 18.469], [3, 3.274], [3, 9.348], [3, 2.832], [7, 18.747], [3, 38.040], [8, 28.259], [7, 29.164], [3, 11.844], [3, 27.510], [4, 1.798], [10, 41.734], [8, 21.565], [4, 22.132], [5, 11.903], [7, 23.052], [3, 11.302], [5, 9.714], [3, 27.660], [3, 1.542], [5, 8.430], [3, 1.543], [25, 146.423], [3, 16.643], [3, 10.391], [3, 5.776], [5, 7.480], [17, 80.422], [8, 18.307], [6, 5.868], [4, 3.349], [6, 6.031], [3, 8.407], [4, 16.692], [3, 10.783], [6, 13.356], [3, 1.148], [3, 30.294], [10, 28.497], [3, 8.987], [3, 5.861], [3, 2.824], [3, 24.967], [4, 14.251], [4, 10.478], [3, 3.301], [3, 10.425], [6, 29.407], [3, 4.021], [8, 14.823], [4, 1.448], [4, 3.327], [3, 11.782], [4, 5.576], [8, 20.385], [4, 17.359], [3, 17.776], [3, 2.937], [3, 19.451], [4, 8.349], [3, 3.241], [7, 15.461], [7, 18.360], [8, 30.530], [4, 31.913], [6, 16.895], [3, 2.852], [3, 6.934], [4, 22.707], [5, 15.059], [5, 2.916], [6, 10.989], [5, 13.443], [10, 31.879], [6, 34.364], [9, 29.423], [3, 2.867], [3, 14.329], [10, 40.504], [6, 30.325], [9, 55.662], [3, 5.392], [4, 31.347], [3, 1.532], [3, 8.769], [3, 9.417], [16, 75.929], [3, 19.856], [27, 62.153], [3, 3.297], [5, 40.952], [5, 4.752], [10, 29.152], [7, 35.812], [4, 2.942], [7, 46.714], [5, 2.956], [3, 38.400], [5, 8.386], [3, 4.029], [3, 3.320], [5, 26.662], [4, 20.070], [9, 63.004], [4, 3.311], [4, 1.583], [4, 9.406], [29, 92.936], [6, 8.405], [4, 10.989], [3, 4.462], [4, 2.624], [3, 6.913], [3, 8.976], [7, 19.304], [9, 29.090], [3, 22.178], [4, 1.519], [4, 13.614], [17, 49.429], [6, 13.268], [3, 13.757], [12, 39.653], [7, 22.476], [3, 1.531], [6, 12.013], [17, 110.264], [3, 21.545], [4, 4.375], [4, 59.423], [4, 7.923], [7, 18.930], [4, 1.583], [3, 2.857], [19, 134.402], [3, 1.531], [3, 3.269], [13, 41.036], [5, 3.018], [6, 23.576], [4, 8.012], [3, 3.313], [3, 2.922], [7, 10.056], [3, 3.454], [24, 92.654], [7, 52.875], [3, 11.784], [11, 28.091], [3, 10.948], [3, 11.285], [15, 95.404], [3, 3.006], [14, 113.436], [4, 6.466], [6, 3.385], [9, 28.381], [6, 13.353], [4, 19.611], [3, 1.536], [63, 261.128], [5, 15.968], [10, 26.798], [3, 16.878], [6, 15.254], [7, 34.593], [36, 196.157], [3, 1.127], [3, 3.272], [3, 4.061], [12, 71.308], [3, 3.294], [5, 4.254], [7, 16.489], [3, 8.324], [4, 9.377], [5, 11.241], [3, 1.549], [7, 12.045], [6, 5.980], [4, 13.421], [5, 4.233], [3, 3.329], [13, 43.144], [5, 4.476], [8, 37.666], [6, 24.741], [4, 1.841], [5, 2.726], [5, 17.347], [3, 14.610], [3, 2.886], [38, 172.056], [3, 3.293], [7, 19.795], [4, 1.601], [3, 1.547], [26, 86.696], [3, 3.265], [3, 2.872], [6, 17.898], [3, 2.863], [4, 2.656], [3, 3.245], [6, 19.946], [3, 1.527], [3, 1.516], [3, 9.427], [7, 33.327], [4, 4.823], [6, 9.815], [3, 2.927], [4, 16.212], [6, 10.561], [8, 30.415], [4, 2.622], [3, 11.839], [3, 11.330], [9, 14.297], [3, 27.455], [4, 5.514], [3, 11.344], [3, 2.915], [3, 3.366], [7, 20.167], [3, 3.240], [6, 9.848], [6, 30.600], [4, 3.104], [5, 58.907], [3, 1.566], [3, 1.144], [3, 1.539], [3, 31.911], [5, 2.880], [4, 3.361], [4, 2.939], [3, 13.316], [6, 12.740], [3, 9.421], [3, 11.797], [4, 5.899], [4, 6.977], [14, 36.150], [3, 19.725], [3, 7.934], [15, 22.991], [4, 9.773], [5, 14.885], [8, 22.177], [3, 3.275], [4, 11.214], [3, 27.159], [4, 5.919], [3, 1.544], [4, 1.878], [11, 57.461], [4, 11.109], [5, 13.407], [6, 12.487], [5, 3.393], [4, 9.413], [4, 8.275], [3, 3.359], [12, 52.861], [9, 38.835], [4, 4.090], [4, 6.975], [3, 2.903], [3, 3.403], [7, 11.056], [3, 2.615], [3, 2.920], [4, 11.285], [17, 71.838], [6, 16.342], [3, 5.859], [4, 2.923], [3, 14.833], [3, 1.539], [4, 2.921], [3, 5.825], [3, 5.800], [3, 3.347], [7, 11.592], [5, 64.750], [5, 8.061], [3, 6.948], [3, 13.330], [3, 11.916], [3, 6.749], [3, 3.317], [9, 22.875], [16, 56.075], [3, 9.412], [5, 26.857], [4, 1.832], [5, 10.561], [5, 3.021], [5, 26.980], [4, 2.636], [3, 3.011], [10, 13.591], [3, 11.479], [7, 17.726], [4, 8.028], [4, 1.581], [10, 42.461], [3, 5.494], [4, 8.621], [3, 3.311], [8, 6.699], [3, 1.521], [3, 11.945], [3, 8.876], [3, 2.883], [5, 18.747], [3, 3.371], [3, 26.385], [33, 149.608], [5, 6.540], [3, 1.546], [3, 13.894], [3, 1.549], [5, 3.564], [4, 1.824], [4, 22.860], [3, 14.152], [4, 13.842], [3, 5.825], [4, 3.379], [3, 25.026], [3, 5.853], [3, 3.010], [3, 35.840], [5, 10.869], [4, 9.042], [3, 2.897], [3, 3.287], [3, 5.856], [3, 5.505], [5, 19.849], [17, 106.937], [5, 8.358], [7, 36.461], [4, 3.064], [3, 1.564], [3, 1.153], [4, 8.929], [3, 5.838], [3, 1.173], [3, 11.052], [17, 82.958], [3, 6.888], [9, 10.690], [3, 1.504], [3, 25.248], [3, 5.748], [3, 11.235], [3, 11.326], [3, 1.525], [13, 67.784], [4, 2.673], [14, 32.351], [5, 2.662], [6, 17.341], [4, 1.587], [3, 5.855], [3, 3.359], [3, 2.885], [4, 6.925], [4, 5.991], [4, 6.662], [5, 18.843], [5, 4.130], [4, 15.077], [3, 2.862], [5, 10.922], [6, 21.339], [6, 34.460], [3, 3.002], [4, 7.996], [4, 1.863], [3, 2.931], [3, 3.323], [5, 12.431], [3, 1.580], [4, 3.039], [5, 29.303], [8, 51.072], [4, 16.311], [3, 1.558], [3, 8.494], [3, 11.646], [6, 25.986], [5, 13.413], [4, 4.384], [6, 7.368], [3, 11.787], [3, 21.268], [3, 16.825], [6, 69.452], [3, 2.851], [6, 24.196], [3, 9.508], [3, 23.959], [5, 16.262], [4, 14.412], [3, 1.535], [3, 13.846], [5, 4.999], [15, 44.041], [4, 6.596], [3, 1.584], [3, 3.351], [4, 8.931], [3, 1.561], [3, 1.560], [3, 19.270], [3, 13.244], [7, 39.522], [26, 110.844], [7, 25.506], [4, 10.955], [3, 2.711], [10, 15.345], [3, 14.235], [3, 1.122], [10, 15.210], [6, 9.407], [5, 32.632], [6, 82.959], [3, 3.008], [4, 1.161], [7, 41.141], [4, 66.166], [4, 17.539], [5, 1.220], [7, 38.981], [6, 26.532], [5, 22.171], [3, 1.559], [3, 13.936], [5, 31.266], [5, 2.649], [4, 15.203], [3, 11.123], [3, 11.295], [11, 87.556], [3, 2.958], [4, 6.100], [3, 5.967], [3, 3.272], [4, 2.914], [4, 12.784], [3, 24.818], [7, 21.225], [3, 3.021], [5, 8.063], [8, 13.479], [3, 1.533], [4, 10.493], [4, 13.159], [19, 112.403], [3, 2.550], [3, 14.084], [5, 5.778], [3, 2.865], [4, 4.797], [4, 1.154], [3, 19.701], [3, 2.922], [3, 1.588], [3, 2.907], [3, 1.523], [3, 1.560], [4, 14.787], [3, 2.901], [34, 116.745], [10, 16.046], [6, 9.599], [4, 3.151], [3, 5.957], [4, 9.400], [3, 8.384], [5, 8.327], [3, 26.455], [4, 1.570], [4, 19.762], [4, 3.370], [3, 3.336], [3, 8.071], [3, 1.560], [3, 2.907], [13, 112.380], [8, 10.963], [7, 15.310], [3, 27.949], [3, 2.826], [5, 18.484], [4, 4.022], [15, 54.097], [3, 35.762], [3, 22.535], [3, 8.257], [5, 54.581], [7, 8.468], [38, 185.737], [3, 14.193], [3, 5.844], [4, 2.652], [3, 6.048], [3, 7.934], [54, 263.886], [3, 3.267], [4, 5.505], [7, 31.998], [4, 22.289], [3, 8.958], [4, 2.880], [3, 44.008], [5, 4.599], [4, 21.745], [3, 10.898], [4, 84.870], [4, 13.657], [3, 5.819], [4, 85.107], [3, 11.819], [3, 17.176], [9, 22.891], [19, 88.351], [6, 5.675], [7, 37.857], [6, 36.018], [3, 2.931], [8, 47.170], [3, 1.565], [3, 8.130], [3, 5.423], [4, 1.383], [4, .928], [4, 1.644], [4, .570], [4, 1.405], [4, .528], [3, 10.778], [3, 1.619], [4, .755], [3, 9.492], [4, 1.481], [9, 11.882], [8, 7.293], [5, 1.787], [11, 21.635], [4, 18.300], [3, 5.665], [3, 6.860], [3, 1.923], [3, 21.642], [8, 22.091], [6, 5.929], [4, .862], [4, 3.475], [3, 7.021], [3, .934], [30, 115.238], [3, 11.159], [4, 9.470], [4, 9.759], [4, 30.889], [3, 2.270], [5, 1.929], [6, 12.918], [6, 2.521], [3, 4.364], [3, 2.478], [3, 1.142], [3, 2.835], [4, 3.226], [5, 8.625], [3, 9.647], [3, 4.149], [5, 2.748], [8, 24.251], [3, 28.603], [4, 2.189], [24, 75.095], [3, 9.677], [5, 33.683], [5, 3.161], [3, 2.312], [3, 1.135], [3, 3.695], [6, 4.611], [3, 7.932], [4, 13.183], [12, 38.903], [3, 4.157], [4, .778], [4, 2.302], [3, 8.172], [4, 18.967], [6, 5.136], [5, 9.121], [3, 6.646], [4, 3.327], [4, .738], [7, 8.830], [4, 16.507], [3, 1.996], [3, 20.857], [6, 12.246], [8, 16.569], [3, 1.988], [5, 12.744], [3, 1.071], [12, 11.378], [3, 1.156], [3, 1.910], [3, 23.798], [5, 46.038], [3, 9.070], [4, 5.964], [3, 1.979], [11, 18.798], [3, 1.034], [4, 4.145], [14, 59.578], [3, 2.288], [4, 1.747], [4, 8.811], [8, 10.535], [3, 1.904], [3, 5.080], [4, 3.449], [3, 1.888], [5, 2.975], [3, 2.327], [7, 6.550], [3, 2.109], [3, .781], [3, 44.670], [5, 16.151], [3, 1.957], [3, 8.165], [7, 11.641], [15, 29.132], [3, 7.017], [4, 6.712], [5, 9.200], [6, 3.613], [5, 2.883], [3, 1.639], [4, 1.772], [4, .955], [3, 1.683], [4, 11.509], [3, 5.313], [9, 18.506], [3, 2.257], [9, 34.384], [5, 8.641], [3, 1.221], [12, 29.488], [4, 3.042], [4, 2.402], [5, 16.189], [8, 64.793], [3, 4.596], [3, 2.366], [5, 7.429], [6, 10.918], [3, 1.141], [4, 14.852], [3, 1.133], [7, 10.570], [5, 3.026], [5, 1.855], [4, 1.878], [3, 1.152], [3, 1.193], [9, 36.503], [5, 9.732], [4, .730], [4, 2.390], [4, .647], [10, 18.756], [11, 33.708], [6, 43.808], [3, 1.110], [3, 1.787], [3, 2.327], [3, .701], [4, 8.316], [6, 6.753], [4, 6.225], [3, 5.905], [3, 1.120], [4, 4.509], [4, 18.369]]:
